Generalised Symmetries in Particle Physics

In this talk I review various notions of generalised global symmetry: higher-form, higher-group, and non-invertible symmetry. All these notions have had profound impact on quantum field theory research in the last decade. I highlight various applications of these new symmetries in particle physics, focussing on theories beyond the Standard Model. Areas touched upon include axions, gauge unification, dark matter, neutrino masses, and flavour hierarchies.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

